Exploiting Sentence Order in Document Alignment

We present a simple document alignment method that incorporates sentence order information in both candidate generation and candidate re-scoring. Our method results in 61% relative reduction in error compared to the best previously published result on the WMT16 document alignment shared task. Our method improves downstream MT performance on web-scraped Sinhala--English documents from ParaCrawl, outperforming the document alignment method used in the most recent ParaCrawl release. It also outperforms a comparable corpora method which uses the same multilingual embeddings, demonstrating that exploiting sentence order is beneficial even if the end goal is sentence-level bitext.

==> bleu_si_laser.csv <==
n, mean, std
500000, 6.36, 0.115
700000, 7.77, 0.147
1000000, 8.45, 0.101 
1500000, 9.73, 0.147 
2000000, 9.91, 0.331
2500000, 10.30, 0.128
3000000, 10.40, 0.152
3500000, 10.35, 0.168
4000000, 10.24, 0.112
5000000, 10.13, 0.099


==> bleu_si_v2.csv <==
n, mean, std
500000, 4.4239999999999995, 0.11038115781237301
700000, 5.844, 0.0557135531087366
1000000, 7.146000000000001, 0.2077113381594757
1500000, 8.598, 0.1361469794009404
2000000, 8.74, 0.20149441679609867
2500000, 8.582, 0.15011995203836137
3000000, 8.556, 0.24385241438214245
3500000, 8.34, 0.15582040944625972
4000000, 7.952, 0.18214280112043987
5000000, 7.556, 0.22330248543175682


==> bleu_si_v3.csv <==
n, mean, std
500000, 4.938, 0.1582908714992749
700000, 6.614, 0.1790642342847952
1000000, 8.02, 0.18654758106177594
1500000, 9.344, 0.1339552163971231
2000000, 10.05, 0.07375635565834239
2500000, 10.096, 0.2040196069009055
3000000, 10.458, 0.13105723940324704
3500000, 10.117999999999999, 0.10514751542475946
4000000, 9.866000000000001, 0.3204122344730299
5000000, 9.394, 0.08163332652783413


==> bleu_si_vecaligndoc.csv <==
n, mean, std
500000,  6.61, 0.113
700000,  7.77, 0.148
1000000, 9.39, 0.134 
1500000, 10.88, 0.212
2000000, 11.28, 0.226
2500000, 11.62, 0.087
3000000, 11.24, 0.387
3500000, 11.114, 0.247
4000000, 10.91, 0.229
5000000, 10.50, 0.140


==> fr-idf-slots1.csv <==
n,  train_h,train_s,test_h, test_s
1,  0.89286,0.92980,0.90175,0.93422
2,  0.94027,0.95320,0.94629,0.95379
4,  0.96305,0.96490,0.96628,0.96753
8,  0.97599,0.97599,0.97377,0.97585
16, 0.98276,0.98337,0.98127,0.98210
32, 0.98892,0.98892,0.99126,0.99126
64, 0.99261,0.99261,0.99500,0.99500
128,0.99569,0.99569,0.99625,0.99625


==> fr-idf-slots16.csv <==
n,  train_h,train_s,test_h, test_s
1,  0.94951,0.96921,0.95545,0.97294
2,  0.97106,0.98030,0.97669,0.97877
4,  0.98522,0.98645,0.98043,0.98168
8,  0.98953,0.98953,0.98585,0.98751
16, 0.99261,0.99261,0.98918,0.98918
32, 0.99261,0.99261,0.99126,0.99126
64, 0.99446,0.99446,0.99376,0.99376
128,0.99631,0.99631,0.99584,0.99584

==> fr-linear-slots1.csv <==
n,  train_h,train_s,test_h, test_s
1,  0.78510,0.82512,0.76270,0.77852
2,  0.83067,0.85530,0.80891,0.81515
4,  0.87315,0.87746,0.83347,0.83680
8,  0.90086,0.90086,0.86137,0.86511
16, 0.91564,0.91564,0.87885,0.88177
32, 0.92549,0.92549,0.90008,0.90216
64, 0.93842,0.93842,0.91507,0.91840
128,0.94951,0.94951,0.93131,0.93131


==> pca.csv <==
size, devF1,   testF1,  time 
8,    0.715,   0.761,   0.378
16,   0.789,   0.831,   0.392
32,   0.843,   0.858,   0.399
64,   0.874,   0.874,   0.430
128,  0.888,   0.885,   0.495
256,  0.897,   0.890,   0.622
512,  0.889,   0.893,   0.868
1024, 0.871,   0.900,   1.348


==> wmt16scores.csv <==
n,   test_s   
1,   0.9646128226477935
2,   0.9725228975853455
4,   0.9754371357202332
8,   0.9779350541215653
16,  0.980432972522897
32,  0.9816819317235637
64,  0.9833472106577852
128, 0.9845961698584513

